Classification of exoplanets according to density

Considering probability distribution as a function of the average density $\bar{\rho}$ computed for 424 extrasolar planets we identify three log-normal Gaussian population components. The two most populous components at $\bar{\rho}\simeq0.7$ g/cc and $\bar{\rho}\simeq7$ g/cc are the ice/gas giants and iron/rock super-Earths, respectively. A third component at $\bar{\rho}\simeq30$ g/cc is consistent with brown dwarfs, i.e., electron degeneracy supported objects. We note presence of several extreme density planetary objects.

==> MassRadiusFe.dat <==
0.001496 0.09947 0.00177 0.121 0.6892 0.2931 0.00623 0.2029 0.008278 0.2963 0.5969 0.2374 0.01217 0.3616 0.4413 0.3782 0.04663 0.58
0.002096 0.1112 0.002481 0.1354 0.6888 0.2925 0.008748 0.227 0.01156 0.3286 0.6013 0.2398 0.01699 0.4009 0.4444 0.3803 0.06174 0.63
0.002931 0.1243 0.003472 0.1513 0.6882 0.2918 0.01227 0.254 0.01615 0.3647 0.6051 0.2413 0.02351 0.4432 0.4475 0.385 0.08208 0.6853
0.00409 0.1387 0.004848 0.169 0.6876 0.2909 0.01717 0.2838 0.02255 0.4049 0.6085 0.242 0.03213 0.4869 0.4513 0.3944 0.1091 0.7455
0.005694 0.1546 0.006752 0.1885 0.6868 0.2898 0.02399 0.317 0.0313 0.4484 0.6119 0.2446 0.04399 0.535 0.4554 0.4016 0.1445 0.8102
0.007904 0.1722 0.00938 0.2101 0.6858 0.2886 0.03343 0.3536 0.04314 0.4944 0.6165 0.2495 0.06029 0.588 0.4592 0.4073 0.1904 0.879
0.01094 0.1915 0.01299 0.2339 0.6847 0.2871 0.04644 0.3939 0.05943 0.5449 0.6209 0.253 0.08255 0.6461 0.4629 0.4119 0.2494 0.9515
0.01507 0.2126 0.01792 0.26 0.6834 0.2855 0.0643 0.4381 0.0817 0.6003 0.6249 0.2554 0.1127 0.7093 0.4662 0.4159 0.3249 1.028
0.0207 0.2356 0.02464 0.2886 0.6819 0.2836 0.08866 0.4865 0.112 0.6607 0.6285 0.2571 0.1533 0.7777 0.4693 0.4197 0.4206 1.107
0.02829 0.2606 0.03372 0.3197 0.6801 0.2815 0.1217 0.5391 0.1528 0.7262 0.6318 0.2585 0.2074 0.8509 0.4721 0.4234 0.5416 1.19
0.0385 0.2876 0.04595 0.3535 0.6782 0.2792 0.1661 0.596 0.2074 0.7966 0.6347 0.2595 0.2789 0.9289 0.4747 0.427 0.6938 1.276
0.05212 0.3167 0.06231 0.3901 0.6759 0.2767 0.2255 0.6573 0.2799 0.8718 0.6373 0.2603 0.3726 1.011 0.477 0.4305 0.8866 1.366
0.07021 0.348 0.08408 0.4296 0.6735 0.274 0.3042 0.7228 0.3754 0.9515 0.6396 0.261 0.4946 1.098 0.4792 0.4339 1.132 1.461
0.09408 0.3814 0.1129 0.4721 0.6708 0.2711 0.4075 0.7925 0.4998 1.035 0.6416 0.2615 0.6517 1.188 0.4811 0.437 1.444 1.562
0.1254 0.417 0.1508 0.5177 0.6679 0.2682 0.542 0.8661 0.6607 1.123 0.6434 0.2618 0.8529 1.282 0.4827 0.4397 1.841 1.669
0.1663 0.4548 0.2003 0.5663 0.6648 0.2651 0.7143 0.9429 0.8653 1.214 0.6448 0.2615 1.107 1.38 0.4839 0.4411 2.346 1.782
0.2193 0.4949 0.2647 0.618 0.6616 0.2621 0.927 1.02 1.117 1.305 0.6455 0.2598 1.42 1.477 0.4843 0.44 2.985 1.901
0.2877 0.537 0.348 0.6728 0.6582 0.259 1.2 1.101 1.437 1.4 0.6458 0.2589 1.818 1.58 0.484 0.44 3.77 2.023
0.3754 0.5814 0.455 0.7307 0.6547 0.2559 1.545 1.186 1.842 1.499 0.6458 0.2582 2.321 1.688 0.4834 0.4403 4.735 2.147
0.4875 0.6279 0.5919 0.7916 0.6512 0.2529 1.981 1.274 2.351 1.602 0.6453 0.2574 2.957 1.802 0.4828 0.4399 5.909 2.274
0.6298 0.6765 0.7659 0.8554 0.6476 0.25 2.525 1.365 2.988 1.708 0.6445 0.2565 3.752 1.92 0.4822 0.4391 7.325 2.401
0.8096 0.727 0.986 0.9221 0.644 0.2473 3.203 1.458 3.78 1.818 0.6435 0.2552 4.732 2.041 0.4813 0.4383 9.038 2.529
1.036 0.7796 1.261 0.9907 0.6407 0.2451 4.043 1.554 4.763 1.933 0.6423 0.2536 5.936 2.164 0.4803 0.4377 11.11 2.66
1.319 0.834 1.606 1.062 0.6374 0.2429 5.077 1.653 5.972 2.05 0.641 0.252 7.407 2.289 0.4792 0.4373 13.55 2.789
1.671 0.8902 2.036 1.136 0.6342 0.2407 6.297 1.749 7.392 2.165 0.6394 0.2488 9.127 2.411 0.4778 0.4341 16.42 2.915
2.108 0.9481 2.568 1.211 0.631 0.2385 7.714 1.842 9.043 2.275 0.6372 0.2449 11.12 2.529 0.4755 0.4299 19.77 3.039
2.648 1.007 3.226 1.289 0.6278 0.2363 9.423 1.935 11.03 2.386 0.6345 0.242 13.52 2.647 0.4727 0.4275 23.68 3.16
3.31 1.068 4.032 1.369 0.6247 0.2342 11.47 2.029 13.4 2.498 0.6317 0.2396 16.37 2.765 0.4695 0.4265 28.21 3.278
4.119 1.13 5.018 1.451 0.6216 0.2321 13.87 2.121 16.18 2.608 0.6285 0.2371 19.72 2.882 0.467 0.4248 33.49 3.393
5.103 1.193 6.216 1.534 0.6184 0.23 16.73 2.213 19.48 2.717 0.6252 0.2353 23.68 2.998 0.4646 0.4237 39.62 3.506
6.293 1.257 7.665 1.618 0.6153 0.228 20.1 2.304 23.36 2.825 0.6219 0.2339 28.31 3.111 0.4623 0.423 46.72 3.616
7.727 1.321 9.39 1.7 0.6126 0.2267 24.07 2.394 27.94 2.933 0.619 0.2323 33.71 3.222 0.46 0.4225 54.92 3.724
9.445 1.386 11.45 1.783 0.61 0.2254 28.68 2.483 33.24 3.037 0.6162 0.2306 39.97 3.33 0.4579 0.4214 64.22 3.826
11.49 1.451 13.91 1.865 0.6074 0.2241 33.99 2.569 39.33 3.138 0.6134 0.2288 47.15 3.434 0.4556 0.4199 74.79 3.924
13.92 1.515 16.81 1.947 0.6048 0.2227 40.05 2.65 46.26 3.234 0.6105 0.2266 55.31 3.534 0.4531 0.4177 86.85 4.017
16.78 1.579 20.21 2.027 0.6024 0.2213 46.88 2.728 54.07 3.325 0.6075 0.2238 64.47 3.627 0.4503 0.4148 100.3 4.104
20.14 1.642 24.2 2.106 0.5999 0.2198 54.49 2.799 62.77 3.409 0.6042 0.2207 74.65 3.713 0.4472 0.4114 115.3 4.183
24.05 1.704 28.85 2.183 0.5973 0.2182 63.08 2.866 72.58 3.488 0.6006 0.2178 86.14 3.793 0.4438 0.4087 131.9 4.256
28.6 1.765 34.23 2.258 0.5947 0.2166 72.75 2.928 83.62 3.563 0.5967 0.2152 99.08 3.87 0.4404 0.4064 150.3 4.322
33.87 1.824 40.45 2.331 0.5921 0.2151 83.59 2.986 95.97 3.631 0.5928 0.2129 113.6 3.94 0.437 0.4043 170.8 4.382
39.94 1.881 47.59 2.401 0.5895 0.2136 95.68 3.039 109.8 3.695 0.5888 0.2106 129.7 4.006 0.4338 0.4022 193.6 4.435
46.92 1.937 55.76 2.468 0.5869 0.2123 109.1 3.088 125.1 3.754 0.5847 0.2083 147.6 4.064 0.4306 0.4001 218.7 4.483
54.93 1.99 65.07 2.531 0.5844 0.2114 124 3.132 142 3.807 0.5807 0.2061 167.2 4.116 0.4274 0.3979 246.6 4.525
64.08 2.042 75.65 2.59 0.582 0.2106 140.3 3.17 160.6 3.854 0.5768 0.2038 188.8 4.162 0.4242 0.3956 277.3 4.561
74.51 2.091 87.65 2.645 0.5797 0.21 158.2 3.204 181 3.895 0.5728 0.2015 212.5 4.202 0.4209 0.3932 311.3 4.592
86.37 2.138 101.2 2.697 0.5775 0.2094 177.8 3.232 203.3 3.93 0.5688 0.1992 238.4 4.236 0.4175 0.3908 348.7 4.618
99.8 2.183 116.5 2.745 0.5755 0.2089 199.2 3.255 227.7 3.959 0.5648 0.1971 266.8 4.265 0.4142 0.3884 390.1 4.639
115 2.226 133.8 2.789 0.5735 0.2085 222.5 3.274 254.2 3.983 0.5607 0.1951 297.9 4.288 0.4109 0.3861 435.9 4.656
132.1 2.266 153.1 2.829 0.5716 0.2082 248.1 3.288 283.3 4.002 0.5567 0.1932 332.1 4.307 0.4076 0.3841 486.4 4.669

==> exoplanetGOLD.csv <==
Name, SRC, Mneg, M0, M1, M2, Limit, Mass Src, TTV, R, dRneg, dRpos, Name2, RV, Transit, RA, DEC
Kepler-128 b, NASA, 0.078, 0.097, 0.116, 0.135, 0, Mass, 1, 0.101, -0.003, 0.003, Kepler-128 b, 0, 1, 282.492, 43.9802
Kepler-128 c, NASA, 0.095, 0.105, 0.115, 0.125, 0, Mass, 1, 0.101, -0.003, 0.003, Kepler-128 c, 0, 1, 282.492, 43.9802
Kepler-131 c, NASA, 0.007, 0.026, 0.045, 0.064, 0, Mass, 0, 0.075, -0.006, 0.006, Kepler-131 c, 1, 1, 288.531, 40.9423
Kepler-51 b, NASA, 0.004, 0.007, 0.012, 0.017, 0, Mass, 1, 0.633, -0.027, 0.027, Kepler-51 b, 0, 1, 296.48, 49.9377
Kepler-51 d, NASA, 0.021, 0.024, 0.027, 0.03, 0, Mass, 1, 0.865, -0.045, 0.045, Kepler-51 d, 0, 1, 296.48, 49.9377
Kepler-51 c, NASA, 0.012, 0.013, 0.014, 0.015, 0, Mass, 1, 0.803, -0.152, 0.25, Kepler-51 c, 0, 1, 296.48, 49.9377
XO-3 b, NASA, 11.2, 11.79, 12.38, 12.97, 0, Mass, 0, 1.217, -0.073, 0.073, XO-3 b, 1, 1, 65.4696, 57.8172
WTS-2 b, NASA, 0.96, 1.12, 1.28, 1.44, 0, Mass, 0, 1.363, -0.061, 0.061, WTS-2 b, 1, 1, 293.733, 36.8155
WTS-1 b, NASA, 3.66, 4.01, 4.36, 4.71, 0, Mass, 0, 1.49, -0.18, 0.16, WTS-1 b, 1, 1, 293.993, 36.2903
WISE 1217+16A b, NASA, 20., 22., 24., 26., 0, Mass, 0, 0.934, -0.029, 0.029, WISEP J121756.91+162640.2 A b, 0, 0, 184.487, 16.4445
WASP-99 b, NASA, 2.65, 2.78, 2.91, 3.04, 0, Mass, 0, 1.1, -0.05, 0.08, WASP-99 b, 1, 1, 39.8977, -50.008
WASP-97 b, NASA, 1.27, 1.32, 1.37, 1.42, 0, Mass, 0, 1.13, -0.06, 0.06, WASP-97 b, 1, 1, 24.6043, -55.7721
WASP-96 b, NASA, 0.45, 0.48, 0.51, 0.54, 0, Mass, 0, 1.2, -0.06, 0.06, WASP-96 b, 1, 1, 1.04635, -47.3606
WASP-95 b, NASA, 1.09, 1.13, 1.23, 1.33, 0, Mass, 0, 1.21, -0.06, 0.06, WASP-95 b, 1, 1, 337.457, -48.0031
WASP-94 A b, NASA, 0.42, 0.452, 0.487, 0.522, 0, Mass, 0, 1.72, -0.05, 0.06, WASP-94 A b, 1, 1, 313.783, -34.1356
WASP-93 b, NASA, 1.18, 1.47, 1.76, 2.05, 0, Mass, 0, 1.597, -0.077, 0.077, WASP-93 b, 1, 1, 9.45879, 51.2888
wasp-92 b, NASA, 0.737, 0.805, 0.873, 0.941, 0, Mass, 0, 1.461, -0.077, 0.077, WASP-92 b, 1, 1, 246.692, 51.0411
WASP-90 b, NASA, 0.56, 0.63, 0.7, 0.77, 0, Mass, 0, 1.63, -0.09, 0.09, WASP-90 b, 1, 1, 315.532, 7.05624
WASP-89 b, NASA, 5.5, 5.9, 6.3, 6.7, 0, Mass, 0, 1.04, -0.04, 0.04, WASP-89 b, 1, 1, 313.9, -18.9711
WASP-88 b, NASA, 0.48, 0.56, 0.64, 0.72, 0, Mass, 0, 1.7, -0.07, 0.13, WASP-88 b, 1, 1, 309.511, -48.4621
WASP-85 b, NASA, 1.2, 1.265, 1.33, 1.395, 0, Mass, 0, 1.24, -0.03, 0.03, WASP-85 A b, 0, 1, 175.908, 6.56373
WASP-84 b, NASA, 0.666, 0.694, 0.722, 0.75, 0, Mass, 0, 0.942, -0.022, 0.022, WASP-84 b, 1, 1, 131.107, 1.86003
WASP-83 b, NASA, 0.27, 0.3, 0.33, 0.36, 0, Mass, 0, 1.04, -0.05, 0.08, WASP-83 b, 1, 1, 190.152, -19.2842
WASP-82 b, NASA, 1.2, 1.24, 1.28, 1.32, 0, Mass, 0, 1.67, -0.05, 0.07, WASP-82 b, 1, 1, 72.6607, 1.89392
WASP-7 b, NASA, 0.83, 0.96, 1.09, 1.22, 0, Mass, 0, 1.33, -0.093, 0.093, WASP-7 b, 1, 1, 311.043, -39.2253
WASP-77 A b, NASA, 1.7, 1.76, 1.82, 1.88, 0, Mass, 0, 1.21, -0.02, 0.02, WASP-77 A b, 1, 1, 37.1551, -7.06068
WASP-76 b, NASA, 0.89, 0.92, 0.95, 0.98, 0, Mass, 0, 1.83, -0.04, 0.06, WASP-76 b, 1, 1, 26.6327, 2.70054
WASP-75 b, NASA, 1.02, 1.07, 1.12, 1.17, 0, Mass, 0, 1.27, -0.048, 0.048, WASP-75 b, 1, 1, 342.386, -10.6756
WASP-70A b, NASA, 0.568, 0.59, 0.612, 0.634, 0, Mass, 0, 1.164, -0.102, 0.073, WASP-70 A b, 1, 1, 315.477, -13.4332
WASP-69 b, NASA, 0.243, 0.26, 0.277, 0.294, 0, Mass, 0, 1.057, -0.047, 0.047, WASP-69 b, 1, 1, 315.026, -5.0944
WASP-67 b, NASA, 0.38, 0.42, 0.46, 0.5, 0, Mass, 0, 1.4, -0.2, 0.3, WASP-67 b, 1, 1, 295.744, -19.9496
WASP-66 b, NASA, 2.19, 2.32, 2.45, 2.58, 0, Mass, 0, 1.39, -0.09, 0.09, WASP-66 b, 1, 1, 158.225, -34.9898
WASP-65 b, NASA, 1.39, 1.55, 1.71, 1.87, 0, Mass, 0, 1.112, -0.059, 0.059, WASP-65 b, 1, 1, 133.324, 8.52304
WASP-63 b, NASA, 0.35, 0.38, 0.41, 0.44, 0, Mass, 0, 1.43, -0.06, 0.1, WASP-63 b, 1, 1, 94.3364, -38.3233
WASP-62 b, NASA, 0.53, 0.57, 0.61, 0.65, 0, Mass, 0, 1.39, -0.06, 0.06, WASP-62 b, 1, 1, 87.14, -63.9884
WASP-61 b, NASA, 1.89, 2.06, 2.23, 2.4, 0, Mass, 0, 1.24, -0.03, 0.03, WASP-61 b, 1, 1, 75.2997, -26.0541
WASP-58 b, NASA, 0.82, 0.89, 0.96, 1.03, 0, Mass, 0, 1.37, -0.2, 0.2, WASP-58 b, 1, 1, 274.701, 45.172
WASP-52 b, NASA, 0.44, 0.46, 0.48, 0.5, 0, Mass, 0, 1.27, -0.03, 0.03, WASP-52 b, 1, 1, 348.495, 8.76126
WASP-49 b, NASA, 0.351, 0.378, 0.405, 0.432, 0, Mass, 0, 1.115, -0.047, 0.047, WASP-49 b, 1, 1, 91.0894, -16.9653
WASP-44 b, NASA, 0.827, 0.889, 0.951, 1.013, 0, Mass, 0, 1.14, -0.11, 0.11, WASP-44 b, 1, 1, 3.90317, -11.9381
WASP-39 b, NASA, 0.25, 0.28, 0.31, 0.34, 0, Mass, 0, 1.27, -0.04, 0.04, WASP-39 b, 1, 1, 217.327, -3.44453
WASP-37 b, NASA, 1.63, 1.8, 1.97, 2.14, 0, Mass, 0, 1.16, -0.06, 0.07, WASP-37 b, 1, 1, 221.944, 1.06497
WASP-34 b, NASA, 0.58, 0.59, 0.6, 0.61, 0, Mass, 0, 1.22, -0.08, 0.11, WASP-34 b, 1, 1, 165.4, -23.8606
WASP-32 b, NASA, 3.53, 3.6, 3.67, 3.74, 0, Mass, 0, 1.18, -0.07, 0.07, WASP-32 b, 1, 1, 3.96168, 1.20045
WASP-26 b, NASA, 1.007, 1.028, 1.049, 1.07, 0, Mass, 0, 1.281, -0.075, 0.075, WASP-26 b, 1, 1, 4.6029, -15.2673
WASP-25 b, NASA, 0.54, 0.58, 0.62, 0.66, 0, Mass, 0, 1.22, -0.05, 0.06, WASP-25 b, 1, 1, 195.36, -27.5222
WASP-24 b, NASA, 1.033, 1.071, 1.107, 1.143, 0, Mass, 0, 1.3, -0.038, 0.039, WASP-24 b, 1, 1, 227.216, 2.3433
WASP-23 b, NASA, 0.785, 0.884, 0.972, 1.06, 0, Mass, 0, 0.962, -0.056, 0.047, WASP-23 b, 1, 1, 101.128, -42.7618
WASP-21 b, NASA, 0.289, 0.3, 0.311, 0.322, 0, Mass, 0, 1.07, -0.06, 0.06, WASP-21 b, 1, 1, 347.493, 18.3961
WASP-18 b, EXOP, 10.03, 10.43, 10.83, 11.23, 0, , , 1.165, -0.077, 0.077, , 0, 1, 24.3542, -45.6778
WASP-17 b, NASA, 0.454, 0.486, 0.518, 0.55, 0, Mass, 0, 1.991, -0.081, 0.081, WASP-17 b, 1, 1, 239.962, -28.0617
WASP-15 b, NASA, 0.492, 0.542, 0.592, 0.642, 0, Mass, 0, 1.428, -0.077, 0.077, WASP-15 b, 1, 1, 208.928, -32.1596
WASP-14 b, NASA, 6.845, 7.341, 7.849, 8.357, 0, Mass, 0, 1.281, -0.082, 0.075, WASP-14 b, 1, 1, 218.276, 21.8947
WASP-133 b, NASA, 1.07, 1.16, 1.25, 1.34, 0, Mass, 0, 1.21, -0.05, 0.05, WASP-133 b, 1, 1, 314.575, -35.7966
WASP-129 b, NASA, 0.9, 1., 1.1, 1.2, 0, Mass, 0, 0.93, -0.03, 0.03, WASP-129 b, 1, 1, 176.299, -42.0639
WASP-126 b, NASA, 0.24, 0.28, 0.32, 0.36, 0, Mass, 0, 0.96, -0.05, 0.1, WASP-126 b, 1, 1, 63.3739, -69.2268
WASP-124 b, NASA, 0.53, 0.6, 0.67, 0.74, 0, Mass, 0, 1.24, -0.03, 0.03, WASP-124 b, 1, 1, 332.714, -30.7497
WASP-119 b, NASA, 1.15, 1.23, 1.31, 1.39, 0, Mass, 0, 1.4, -0.2, 0.2, WASP-119 b, 1, 1, 55.9334, -65.1939
WASP-118 b, NASA, 0.494, 0.514, 0.534, 0.554, 0, Mass, 0, 1.44, -0.036, 0.036, WASP-118 b, 1, 1, 19.5505, 2.70282
WASP-117 b, NASA, 0.2665, 0.2755, 0.2845, 0.2935, 0, Mass, 0, 1.021, -0.065, 0.076, WASP-117 b, 1, 1, 36.7754, -50.2845
WASP-114 b, NASA, 1.705, 1.769, 1.833, 1.897, 0, Mass, 0, 1.339, -0.064, 0.064, WASP-114 b, 0, 1, 327.664, 10.4635
WASP-103 b, NASA, 1.402, 1.49, 1.578, 1.666, 0, Mass, 0, 1.528, -0.047, 0.073, WASP-103 b, 1, 1, 249.315, 7.18335
WASP-101 b, NASA, 0.46, 0.5, 0.54, 0.58, 0, Mass, 0, 1.41, -0.05, 0.05, WASP-101 b, 1, 1, 98.3511, -23.4862
WASP-100 b, NASA, 1.91, 2.03, 2.15, 2.27, 0, Mass, 0, 1.69, -0.29, 0.29, WASP-100 b, 1, 1, 68.9597, -64.027
TrES-3 b, NASA, 1.83, 1.91, 1.985, 2.06, 0, Mass, 0, 1.336, -0.037, 0.031, TrES-3 b, 1, 1, 268.029, 37.5462
SWEEPS-11 b, NASA, 5.2, 9.7, 15.3, 20.9, 0, Mass, 0, 1.13, -0.21, 0.21, SWEEPS-11 b, 1, 1, 269.758, -29.1982
POTS-1 b, NASA, 1.54, 2.31, 3.08, 3.85, 0, Mass, 0, 0.941, -0.047, 0.036, POTS-1 b, 1, 1, 203.609, -66.5811
Kepler-96 b, NASA, 0.016, 0.027, 0.038, 0.049, 0, Mass, 0, 0.238, -0.02, 0.02, Kepler-96 b, 1, 1, 297.07, 40.5251
Kepler-95 b, NASA, 0.032, 0.041, 0.05, 0.059, 0, Mass, 0, 0.305, -0.008, 0.008, Kepler-95 b, 1, 1, 284.482, 44.398
Kepler-89 b, NASA, 0.019, 0.033, 0.047, 0.061, 0, Mass, 0, 0.153, -0.014, 0.014, KOI-94 b, 1, 1, 297.333, 41.8911
Kepler-87 b, EXOP, 0.86, 1.02, 1.18, 1.34, 0, , , 1.21, -0.006, 0.006, , 0, 1, 297.917, 46.965
Kepler-80 b, NASA, 0.0196, 0.0218, 0.0251, 0.0284, 0, Mass, 1, 0.238, -0.009, 0.009, KOI-500 b, 0, 1, 296.113, 39.9788
Kepler-77 b, NASA, 0.398, 0.43, 0.462, 0.494, 0, Mass, 0, 0.96, -0.016, 0.016, Kepler-77 b, 1, 1, 289.608, 44.3454
Kepler-56 b, NASA, 0.059, 0.07, 0.082, 0.094, 0, Mass, 1, 0.581, -0.025, 0.026, Kepler-56 b, 0, 1, 293.758, 41.8719
Kepler-539 b, NASA, 0.68, 0.97, 1.26, 1.55, 0, Mass, 0, 0.747, -0.017, 0.017, Kepler-539 b, 1, 1, 299.122, 41.8668
Kepler-48 d, NASA, 0.0105, 0.025, 0.0395, 0.054, 0, Mass, 0, 0.182, -0.01, 0.01, Kepler-48 d, 1, 1, 299.139, 40.949
Kepler-45 b, EXOP, 0.415, 0.505, 0.595, 0.685, 0, , , 0.96, -0.11, 0.11, KOI-254 b, 0, 1, 292.875, 41.0642
Kepler-447 b, NASA, 0.91, 1.37, 1.85, 2.33, 0, Mass, 0, 1.65, -0.56, 0.59, Kepler-447 b, 1, 1, 285.269, 48.56
Kepler-43 b, NASA, 2.97, 3.23, 3.49, 3.75, 0, Mass, 0, 1.219, -0.064, 0.065, Kepler-43 b, 1, 1, 285.241, 46.6683
Kepler-432 b, NASA, 5.23, 5.41, 5.73, 6.05, 0, Mass, 0, 1.145, -0.039, 0.036, Kepler-432 b, 1, 1, 293.282, 48.2859
Kepler-427 b, NASA, 0.2, 0.29, 0.38, 0.47, 0, Mass, 0, 1.23, -0.21, 0.21, Kepler-427 b, 1, 1, 288.255, 43.7049
Kepler-425 b, NASA, 0.17, 0.25, 0.33, 0.41, 0, Mass, 0, 0.978, -0.022, 0.022, Kepler-425 b, 1, 1, 290.358, 40.5677
Kepler-424 b, NASA, 0.9, 1.03, 1.16, 1.29, 0, Mass, 0, 0.89, -0.06, 0.08, Kepler-424 b, 1, 1, 298.625, 48.5775
Kepler-423 b, NASA, 0.514, 0.595, 0.676, 0.757, 0, Mass, 0, 1.192, -0.052, 0.052, Kepler-423 b, 1, 1, 292.856, 46.3912
Kepler-422 b, NASA, 0.3, 0.43, 0.56, 0.69, 0, Mass, 0, 1.15, -0.11, 0.11, Kepler-422 b, 1, 1, 282.63, 46.3234
Kepler-420 b, NASA, 1.1, 1.45, 1.8, 2.15, 0, Mass, 0, 0.94, -0.12, 0.12, Kepler-420 b, 1, 1, 291.225, 44.9274
Kepler-419 b, NASA, 2.2, 2.5, 2.8, 3.1, 0, Mass, 1, 0.96, -0.12, 0.12, Kepler-419 b, 1, 1, 295.418, 51.1848
Kepler-40 b, EXOP, 1.8, 2.2, 2.6, 3., 0, , , 1.17, -0.04, 0.04, KOI-428 b, 0, 1, 296.813, 47.5267
Kepler-406 b, NASA, 0.016, 0.02, 0.024, 0.028, 0, Mass, 0, 0.128, -0.003, 0.003, Kepler-406 b, 1, 1, 291.848, 44.9682
Kepler-338 e, NASA, 0.007, 0.027, 0.05, 0.073, 0, Mass, 1, 0.139, -0.006, 0.006, Kepler-338 e, 0, 1, 282.979, 40.7843
Kepler-30 d, NASA, 0.065, 0.073, 0.081, 0.089, 0, Mass, 1, 0.785, -0.045, 0.045, Kepler-30 d, 0, 1, 285.284, 38.9473
Kepler-30 c, NASA, 1.85, 2.01, 2.17, 2.33, 0, Mass, 1, 1.097, -0.036, 0.036, Kepler-30 c, 0, 1, 285.284, 38.9473
Kepler-30 b, NASA, 0.032, 0.036, 0.04, 0.044, 0, Mass, 1, 0.348, -0.018, 0.018, Kepler-30 b, 0, 1, 285.284, 38.9473
Kepler-289 b, NASA, 0.002, 0.023, 0.044, 0.065, 0, Mass, 1, 0.192, -0.009, 0.009, Kepler-289 b, 0, 1, 297.465, 42.8829
Kepler-17 b, NASA, 2.34, 2.45, 2.56, 2.67, 0, Mass, 1, 1.31, -0.02, 0.02, Kepler-17 b, 1, 1, 298.395, 47.815
Kepler-16 (AB) b, NASA, 0.317, 0.333, 0.349, 0.365, 0, Mass, 1, 0.754, -0.003, 0.003, Kepler-16 b, 1, 1, 289.076, 51.7574
Kepler-15 b, NASA, 0.57, 0.66, 0.74, 0.82, 0, Mass, 0, 0.96, -0.07, 0.06, Kepler-15 b, 1, 1, 296.201, 49.1401
Kepler-14 b, NASA, 8.06, 8.4, 8.75, 9.1, 0, Mass, 0, 1.136, -0.054, 0.073, Kepler-14 b, 1, 1, 287.709, 47.3331
Kepler-138 b, NASA, 0.00009, 0.00021, 0.0004, 0.00059, 0, Mass, 1, 0.047, -0.003, 0.003, Kepler-138 b, 0, 1, 290.382, 43.293
Kepler-103 b, NASA, 0.004, 0.031, 0.058, 0.085, 0, Mass, 1, 0.301, -0.008, 0.008, Kepler-103 b, 0, 1, 288.985, 40.0645
KELT-6 b, NASA, 0.423, 0.442, 0.461, 0.48, 0, Msin(i)/sin(i), 0, 1.18, -0.11, 0.11, KELT-6 b, 1, 1, 195.982, 30.6401
KELT-17 b, NASA, 1.02, 1.31, 1.59, 1.87, 0, Mass, 0, 1.525, -0.06, 0.065, KELT-17 b, 1, 1, 125.618, 13.7353
KELT-10 b, NASA, 0.641, 0.679, 0.718, 0.757, 0, Mass, 0, 1.399, -0.049, 0.069, KELT-10 b, 1, 1, 284.548, -47.0032
HR 8799 d, NASA, 7., 10., 13., 16., 0, Mass, 0, 1.2, 0., 0.1, HR 8799 d, 0, 0, 346.87, 21.1343
HR 8799 c, NASA, 7., 10., 13., 16., 0, Mass, 0, 1.2, 0., 0.1, HR 8799 c, 0, 0, 346.87, 21.1343
HR 8799 b, NASA, 5., 7., 11., 15., 0, Mass, 0, 1.2, -0.1, 0.1, HR 8799 b, 0, 0, 346.87, 21.1343
HATS-8 b, NASA, 0.119, 0.138, 0.157, 0.176, 0, Mass, 0, 0.873, -0.075, 0.123, HATS-8 b, 1, 1, 294.942, -25.7483
HATS-6 b, NASA, 0.249, 0.319, 0.389, 0.459, 0, Mass, 0, 0.998, -0.019, 0.019, HATS-6 b, 1, 1, 88.1468, -19.0317
HATS-5 b, NASA, 0.225, 0.237, 0.249, 0.261, 0, Mass, 0, 0.912, -0.025, 0.025, HATS-5 b, 1, 1, 67.2229, -21.4819
HATS-4 b, NASA, 1.295, 1.323, 1.351, 1.379, 0, Mass, 0, 1.02, -0.037, 0.037, HATS-4 b, 1, 1, 94.1121, -22.5469
HATS-3 b, NASA, 0.935, 1.071, 1.207, 1.343, 0, Mass, 0, 1.381, -0.035, 0.035, HATS-3 b, 1, 1, 312.457, -24.4288
HATS-30 b, NASA, 0.667, 0.706, 0.745, 0.784, 0, Mass, 0, 1.175, -0.052, 0.052, HATS-30 b, 1, 1, 5.61869, -59.9426
HATS-2 b, NASA, 1.195, 1.345, 1.495, 1.645, 0, Mass, 0, 1.168, -0.03, 0.03, HATS-2 b, 1, 1, 176.739, -22.563
HATS-29 b, NASA, 0.59, 0.653, 0.716, 0.779, 0, Mass, 0, 1.251, -0.061, 0.061, HATS-29 b, 1, 1, 285.096, -54.8932
HATS-27 b, NASA, 0.4, 0.53, 0.66, 0.79, 0, Mass, 0, 1.5, -0.11, 0.2, HATS-27 b, 1, 1, 193.553, -46.5877
HATS-26 b, NASA, 0.574, 0.65, 0.726, 0.802, 0, Mass, 0, 1.75, -0.21, 0.21, HATS-26 b, 1, 1, 144.927, -28.5856
HATS-25 b, NASA, 0.571, 0.613, 0.655, 0.697, 0, Mass, 0, 1.26, -0.1, 0.1, HATS-25 b, 1, 1, 207.908, -23.7812
HATS-17 b, NASA, 1.273, 1.338, 1.403, 1.468, 0, Mass, 0, 0.777, -0.056, 0.056, HATS-17 b, 1, 1, 192.19, -47.6137
HATS-15 b, NASA, 2.02, 2.17, 2.32, 2.47, 0, Mass, 0, 1.105, -0.04, 0.04, HATS-15 b, 1, 1, 311.092, -19.4375
HATS-14 b, NASA, 1.001, 1.071, 1.141, 1.211, 0, Mass, 0, 1.039, -0.022, 0.032, HATS-14 b, 1, 1, 313.215, -25.6873
HATS-13 b, NASA, 0.471, 0.543, 0.615, 0.687, 0, Mass, 0, 1.212, -0.035, 0.035, HATS-13 b, 1, 1, 316.961, -26.0967
HATS-11 b, NASA, 0.73, 0.85, 0.97, 1.09, 0, Mass, 0, 1.51, -0.078, 0.078, HATS-11 b, 1, 1, 289.401, -22.3899
HATS-10 b, NASA, 0.445, 0.526, 0.607, 0.688, 0, Mass, 0, 0.969, -0.045, 0.061, HATS-10 b, 1, 1, 294.307, -22.2045
HAT-P-6 b, NASA, 0.938, 1.057, 1.176, 1.295, 0, Mass, 0, 1.33, -0.061, 0.061, HAT-P-6 b, 1, 1, 354.774, 42.466
HAT-P-66 b, NASA, 0.726, 0.783, 0.84, 0.897, 0, Mass, 0, 1.59, -0.1, 0.16, HAT-P-66 b, 1, 1, 150.573, 53.9509
HAT-P-65 b, NASA, 0.444, 0.527, 0.61, 0.693, 0, Mass, 0, 1.89, -0.13, 0.13, HAT-P-65 b, 1, 1, 315.905, 11.9894
HAT-P-5 b, NASA, 0.95, 1.06, 1.17, 1.28, 0, Mass, 0, 1.26, -0.05, 0.05, HAT-P-5 b, 1, 1, 274.405, 36.6214
HAT-P-55 b, NASA, 0.526, 0.582, 0.638, 0.694, 0, Mass, 0, 1.182, -0.055, 0.055, HAT-P-55 b, 1, 1, 264.273, 25.7312
HAT-P-54 b, NASA, 0.728, 0.76, 0.792, 0.824, 0, Mass, 0, 0.944, -0.028, 0.028, HAT-P-54 b, 1, 1, 99.898, 25.4825
HAT-P-51 b, NASA, 0.291, 0.309, 0.327, 0.345, 0, Mass, 0, 1.293, -0.054, 0.054, HAT-P-51 b, 1, 1, 21.0652, 32.8108
HAT-P-49 b, NASA, 1.525, 1.73, 1.935, 2.14, 0, Mass, 0, 1.413, -0.077, 0.128, HAT-P-49 b, 1, 1, 305.441, 26.6927
HAT-P-46 b, NASA, 0.441, 0.493, 0.575, 0.657, 0, Mass, 0, 1.284, -0.133, 0.271, HAT-P-46 b, 1, 1, 270.444, -2.97095
HAT-P-41 b, NASA, 0.698, 0.8, 0.902, 1.004, 0, Mass, 0, 1.685, -0.051, 0.076, HAT-P-41 b, 1, 1, 297.323, 4.67242
HAT-P-40 b, NASA, 0.577, 0.615, 0.653, 0.691, 0, Mass, 0, 1.73, -0.062, 0.062, HAT-P-40 b, 1, 1, 335.513, 45.4574
HAT-P-3 b, NASA, 0.573, 0.591, 0.609, 0.627, 0, Mass, 0, 0.827, -0.055, 0.055, HAT-P-3 b, 1, 1, 206.094, 48.0287
HAT-P-39 b, NASA, 0.5, 0.599, 0.698, 0.797, 0, Mass, 0, 1.571, -0.081, 0.108, HAT-P-39 b, 1, 1, 113.758, 17.8301
HAT-P-38 b, NASA, 0.247, 0.267, 0.287, 0.307, 0, Mass, 0, 0.825, -0.063, 0.092, HAT-P-38 b, 1, 1, 35.3832, 32.2462
HAT-P-37 b, NASA, 1.066, 1.169, 1.272, 1.375, 0, Mass, 0, 1.178, -0.077, 0.077, HAT-P-37 b, 1, 1, 284.296, 51.2691
HAT-P-35 b, NASA, 1.021, 1.054, 1.087, 1.12, 0, Mass, 0, 1.332, -0.098, 0.098, HAT-P-35 b, 1, 1, 123.251, 4.78702
HAT-P-31 b, NASA, 2.094, 2.171, 2.276, 2.381, 0, Mass, 0, 1.07, -0.16, 0.24, HAT-P-31 b, 1, 1, 271.538, 26.4267
HAT-P-30-WASP-51 b, NASA, 0.683, 0.711, 0.739, 0.767, 0, Mass, 0, 1.34, -0.065, 0.065, HAT-P-30 b, 1, 1, 123.95, 5.83672
HAT-P-29 b, NASA, 0.738, 0.778, 0.854, 0.93, 0, Mass, 0, 1.107, -0.082, 0.136, HAT-P-29 b, 1, 1, 33.1311, 51.7788
HAT-P-28 b, NASA, 0.589, 0.626, 0.663, 0.7, 0, Mass, 0, 1.212, -0.082, 0.113, HAT-P-28 b, 1, 1, 13.0008, 34.7284
HAT-P-25 b, NASA, 0.545, 0.567, 0.589, 0.611, 0, Mass, 0, 1.19, -0.056, 0.081, HAT-P-25 b, 1, 1, 48.4354, 25.1974
HAT-P-24 b, NASA, 0.652, 0.685, 0.718, 0.751, 0, Mass, 0, 1.242, -0.067, 0.067, HAT-P-24 b, 1, 1, 108.825, 14.2626
HAT-P-22 b, NASA, 2.086, 2.147, 2.208, 2.269, 0, Mass, 0, 1.08, -0.058, 0.058, HAT-P-22 b, 1, 1, 155.682, 50.1283
HAT-P-21 b, NASA, 3.902, 4.063, 4.224, 4.385, 0, Mass, 0, 1.024, -0.092, 0.092, HAT-P-21 b, 1, 1, 171.275, 41.028
HAT-P-20 b, NASA, 7.059, 7.246, 7.433, 7.62, 0, Mass, 0, 0.867, -0.033, 0.033, HAT-P-20 b, 1, 1, 111.916, 24.3366
HAT-P-1 b, NASA, 0.506, 0.525, 0.544, 0.563, 0, Mass, 0, 1.319, -0.019, 0.019, HAT-P-1 b, 1, 1, 344.445, 38.675
HAT-P-19 b, NASA, 0.274, 0.292, 0.31, 0.328, 0, Mass, 0, 1.132, -0.072, 0.072, HAT-P-19 b, 1, 1, 9.51674, 34.7116
HAT-P-17 b, NASA, 0.516, 0.534, 0.552, 0.57, 0, Mass, 0, 1.01, -0.029, 0.029, HAT-P-17 b, 1, 1, 324.536, 30.4887
HAT-P-16 b, NASA, 4.099, 4.193, 4.287, 4.381, 0, Mass, 0, 1.289, -0.066, 0.066, HAT-P-16 b, 1, 1, 9.57318, 42.4631
HAT-P-15 b, NASA, 1.88, 1.946, 2.012, 2.078, 0, Mass, 0, 1.072, -0.043, 0.043, HAT-P-15 b, 1, 1, 66.248, 39.4606
GJ 436 b, NASA, 0.063, 0.07, 0.077, 0.084, 0, Mass, 0, 0.372, -0.015, 0.015, GJ 436 b, 1, 1, 175.546, 26.7066
GJ 1132 b, NASA, 0.00337, 0.0051, 0.00683, 0.00856, 0, Mass, 0, 0.103, -0.01, 0.01, GJ 1132 b, 1, 1, 153.716, -47.1567
EPIC 212803289 b, NASA, 0.88, 0.97, 1.06, 1.15, 0, Mass, 0, 1.29, -0.05, 0.05, K2-99 b, 1, 1, 208.774, -5.44247
CT Cha b, NASA, 11., 17., 23., 29., 0, Mass, 0, 2.2, -0.6, 0.81, CT Cha b, 0, 0, 166.038, -76.4554
CoRoT-9 b, NASA, 0.77, 0.84, 0.91, 0.98, 0, Mass, 0, 1.05, -0.04, 0.04, CoRoT-9 b, 1, 1, 280.787, 6.20417
CoRoT-6 b, NASA, 2.62, 2.96, 3.3, 3.64, 0, Mass, 0, 1.166, -0.035, 0.035, CoRoT-6 b, 1, 1, 281.073, 6.66319
CoRoT-29 b, NASA, 0.65, 0.85, 1.05, 1.25, 0, Mass, 0, 0.9, -0.16, 0.16, CoRoT-29 b, 1, 1, 278.902, 6.47965
CoRoT-28 b, NASA, 0.397, 0.484, 0.571, 0.658, 0, Mass, 0, 0.955, -0.066, 0.066, CoRoT-28 b, 1, 1, 278.688, 5.57373
CoRoT-27 b, NASA, 9.84, 10.39, 10.94, 11.49, 0, Mass, 0, 1.007, -0.044, 0.044, CoRoT-27 b, 1, 1, 278.496, 5.53846
CoRoT-26 b, NASA, 0.47, 0.52, 0.57, 0.62, 0, Mass, 0, 1.26, -0.07, 0.13, CoRoT-26 b, 1, 1, 279.751, 6.96979
CoRoT-25 b, NASA, 0.23, 0.27, 0.31, 0.35, 0, Mass, 0, 1.08, -0.1, 0.3, CoRoT-25 b, 1, 1, 280.63, 6.51383
CoRoT-24 c, NASA, 0.053, 0.088, 0.123, 0.158, 0, Mass, 0, 0.44, -0.04, 0.04, CoRoT-24 c, 1, 1, 101.923, -3.7193
CoRoT-23 b, NASA, 2.5, 2.8, 3.1, 3.4, 0, Mass, 0, 1.05, -0.13, 0.13, CoRoT-23 b, 1, 1, 279.783, 4.35781
CoRoT-20 b, NASA, 4.01, 4.24, 4.47, 4.7, 0, Mass, 0, 0.84, -0.04, 0.04, CoRoT-20 b, 1, 1, 97.7204, 0.226919
CoRoT-1 b, NASA, 0.91, 1.03, 1.15, 1.27, 0, Mass, 0, 1.49, -0.08, 0.08, CoRoT-1 b, 1, 1, 102.08, -3.10215
CoRoT-19 b, NASA, 1.05, 1.11, 1.17, 1.23, 0, Mass, 0, 1.29, -0.03, 0.03, CoRoT-19 b, 1, 1, 97.0336, -0.170681
CoRoT-18 b, NASA, 3.09, 3.47, 3.85, 4.23, 0, Mass, 0, 1.31, -0.18, 0.18, CoRoT-18 b, 1, 1, 98.1724, -0.031586
CoRoT-17 b, NASA, 2.13, 2.43, 2.73, 3.03, 0, Mass, 0, 1.02, -0.07, 0.07, CoRoT-17 b, 1, 1, 278.699, -6.61223
CoRoT-16 b, NASA, 0.452, 0.535, 0.62, 0.705, 0, Mass, 0, 1.17, -0.14, 0.16, CoRoT-16 b, 1, 1, 278.525, -6.0026
CoRoT-13 b, NASA, 1.242, 1.308, 1.374, 1.44, 0, Mass, 0, 0.885, -0.014, 0.014, CoRoT-13 b, 1, 1, 102.721, -5.08645
CoRoT-12 b, NASA, 0.852, 0.917, 0.987, 1.057, 0, Mass, 0, 1.44, -0.13, 0.13, CoRoT-12 b, 1, 1, 100.766, -1.29644
CoRoT-11 b, NASA, 1.99, 2.33, 2.67, 3.01, 0, Mass, 0, 1.43, -0.03, 0.03, CoRoT-11 b, 1, 1, 280.687, 5.93769
CoRoT-10 b, NASA, 2.59, 2.75, 2.91, 3.07, 0, Mass, 0, 0.97, -0.07, 0.07, CoRoT-10 b, 1, 1, 291.064, 0.746143
2M 0219-39 b, NASA, 12.8, 13.9, 15., 16.1, 0, Mass, 0, 1.44, -0.03, 0.03, 2MASS J02192210-3925225 b, 0, 0, 34.8421, -39.4229
WASP-8 b, NASA, 2.151, 2.244, 2.323, 2.402, 0, Mass, 0, 1.038, -0.047, 0.007, WASP-8 b, 1, 1, 359.9, -35.0314
WASP-73 b, NASA, 1.82, 1.88, 1.95, 2.02, 0, Mass, 0, 1.16, -0.08, 0.12, WASP-73 b, 1, 1, 319.95, -58.1489
WASP-68 b, NASA, 0.92, 0.95, 0.98, 1.01, 0, Mass, 0, 1.24, -0.06, 0.1, WASP-68 b, 1, 1, 305.096, -19.3147
WASP-41 b, NASA, 0.89, 0.94, 0.99, 1.04, 0, Mass, 0, 1.18, -0.03, 0.03, WASP-41 b, 1, 1, 190.619, -30.6399
WASP-35 b, NASA, 0.66, 0.72, 0.78, 0.84, 0, Mass, 0, 1.32, -0.05, 0.05, WASP-35 b, 1, 1, 76.0818, -6.22982
WASP-31 b, NASA, 0.449, 0.478, 0.507, 0.536, 0, Mass, 0, 1.549, -0.05, 0.05, WASP-31 b, 1, 1, 169.439, -19.0548
WASP-28 b, NASA, 0.864, 0.907, 0.95, 0.993, 0, Mass, 0, 1.213, -0.042, 0.042, WASP-28 b, 1, 1, 353.616, -1.58006
WASP-22 b, NASA, 0.599, 0.617, 0.645, 0.673, 0, Mass, 0, 1.199, -0.027, 0.046, WASP-22 b, 1, 1, 52.818, -23.8197
WASP-16 b, NASA, 0.779, 0.855, 0.898, 0.941, 0, Mass, 0, 1.008, -0.06, 0.083, WASP-16 b, 1, 1, 214.683, -20.2755
WASP-135 b, NASA, 1.82, 1.9, 1.98, 2.06, 0, Mass, 0, 1.3, -0.09, 0.09, WASP-135 b, 1, 1, 267.285, 29.8791
WASP-113 b, NASA, 0.423, 0.475, 0.529, 0.583, 0, Mass, 0, 1.409, -0.14, 0.096, WASP-113 b, 0, 1, 224.873, 46.9601
WASP-106 b, NASA, 1.849, 1.925, 2.001, 2.077, 0, Mass, 0, 1.085, -0.028, 0.046, WASP-106 b, 1, 1, 166.43, -5.07941
WASP-104 b, NASA, 1.225, 1.272, 1.319, 1.366, 0, Mass, 0, 1.137, -0.037, 0.037, WASP-104 b, 1, 1, 160.602, 7.43503
Kepler-428 b, NASA, 1.08, 1.27, 1.46, 1.65, 0, Mass, 0, 1.08, -0.03, 0.03, Kepler-428 b, 1, 1, 290.582, 40.5774
Kepler-103 c, NASA, 0.035, 0.114, 0.193, 0.272, 0, Mass, 1, 0.459, -0.012, 0.012, Kepler-103 c, 0, 1, 288.985, 40.0645
K2-29 b, NASA, 0.69, 0.73, 0.77, 0.81, 0, Mass, 0, 1.19, -0.02, 0.02, K2-29 b, 0, 1, 62.6706, 24.402
HD 80606 b, NASA, 3.83, 3.94, 4.05, 4.16, 0, Mass, 0, 0.98, -0.03, 0.03, HD 80606 b, 1, 1, 140.657, 50.6037
HATS-28 b, NASA, 0.585, 0.672, 0.759, 0.846, 0, Mass, 0, 1.194, -0.07, 0.07, HATS-28 b, 1, 1, 284.4, -49.1385
HATS-1 b, NASA, 1.659, 1.855, 2.117, 2.379, 0, Mass, 0, 1.302, -0.098, 0.162, HATS-1 b, 1, 1, 175.525, -23.3548
HATS-16 b, NASA, 3.08, 3.27, 3.46, 3.65, 0, Mass, 0, 1.3, -0.15, 0.15, HATS-16 b, 1, 1, 358.559, -30.013
HAT-P-45 b, NASA, 0.793, 0.892, 1.029, 1.166, 0, Mass, 0, 1.426, -0.087, 0.175, HAT-P-45 b, 1, 1, 274.373, -3.38104
HAT-P-36 b, NASA, 1.733, 1.832, 1.931, 2.03, 0, Mass, 0, 1.264, -0.071, 0.071, HAT-P-36 b, 1, 1, 188.266, 44.9154
HAT-P-34 b, NASA, 3.117, 3.328, 3.539, 3.75, 0, Mass, 0, 1.197, -0.092, 0.128, HAT-P-34 b, 1, 1, 303.195, 18.1049
CoRoT-5 b, NASA, 0.443, 0.467, 0.514, 0.561, 0, Mass, 0, 1.388, -0.047, 0.046, CoRoT-5 b, 1, 1, 101.277, 0.815239
CoRoT-4 b, NASA, 0.64, 0.72, 0.8, 0.88, 0, Mass, 0, 1.19, -0.05, 0.06, CoRoT-4 b, 1, 1, 102.195, -0.672774
CoRoT-14 b, NASA, 7., 7.6, 8.2, 8.8, 0, Mass, 0, 1.09, -0.07, 0.07, CoRoT-14 b, 1, 1, 103.424, -5.53604
BD+20 594 b, NASA, 0.0321, 0.05129, 0.07017, 0.08905, 0, Mass, 0, 0.199, -0.01, 0.012, BD+20 594 b, 1, 1, 53.651, 20.5992
Kepler-1647 b, NASA, 0.87153, 1.51968, 2.16783, 2.81598, 0, Mass, 0, 1.059, -0.012, 0.012, Kepler-1647 b, 0, 1, 298.15, 40.6562
Kepler-34 b, NASA, 0.21, 0.22, 0.231, 0.242, 0, Mass, 1, 0.764, -0.014, 0.012, Kepler-34 b, 1, 1, 296.436, 44.6416
Kepler-307 b, NASA, 0.02067, 0.02341, 0.02627, 0.02913, 0, Mass, 1, 0.217, -0.008, 0.008, Kepler-307 b, 0, 1, 297.795, 40.4177
K2-27 b, NASA, 0.06828, 0.09156, 0.11516, 0.13876, 0, Mass, 0, 0.397, -0.029, 0.029, K2-27 b, 0, 1, 171.515, 1.23074
Kepler-79 b, NASA, 0.0153, 0.0343, 0.0573, 0.0803, 0, Mass, 1, 0.31, -0.006, 0.006, Kepler-79 b, 0, 1, 300.517, 44.3816
Kepler-80 c, NASA, 0.0185, 0.02121, 0.02508, 0.02895, 0, Mass, 1, 0.244, -0.009, 0.011, Kepler-80 c, 0, 1, 296.113, 39.9788
K2-10 b, NASA, 0.03461, 0.08495, 0.13844, 0.19193, 0, Mass, 0, 0.343, -0.03, 0.031, K2-10 b, 0, 1, 172.122, 1.69064
Kepler-29 b, EXOP, 0.0098, 0.0142, 0.0186, 0.023, 0, TTV, TTV, 0.299, -0.02, 0.02, , 0, 1, 298.35, 47.4911
Kepler-60 b, EXOP, 0.01137, 0.01317, 0.01497, 0.01677, 0, TTV, TTV, 0.153, -0.012, 0.012, , 0, 1, 288.963, 42.265
Kepler-60 d, EXOP, 0.0107, 0.0131, 0.0157, 0.0183, 0, TTV, TTV, 0.178, -0.014, 0.014, , 0, 1, 288.963, 42.265
Kepler-80 e, EXOP, 0.01, 0.013, 0.0155, 0.018, 0, TTV, TTV, 0.134, -, , KOI-500 e, 0, 1, 296.113, 39.9789
Kepler-60 c, EXOP, 0.0096, 0.0121, 0.0146, 0.0171, 0, TTV, TTV, 0.17, -0.013, 0.013, , 0, 1, 288.963, 42.265
WASP-121 b, EXOP, 1.11951, 1.184, 1.24867, 1.31334, 0, Radial Velocity, Radial Velocity, 1.865, -0.044, 0.044, , 0, 1, 107.6, -39.0975
Kepler-413 (AB) b, NASA, 0.145, 0.211, 0.28, 0.349, 0, Mass, 0, 0.388, -0.009, 0.009, Kepler-413 b, 1, 1, 288.511, 51.1625
Kepler-454 b, EXOP, 0.01709, 0.0215, 0.02591, 0.03032, 0, Radial Velocity, Radial Velocity, 0.211, -0.012, 0.012, , 0, 1, 287.479, 38.2289
Kepler-26 c, EXOP, 0.01739, 0.01949, 0.02159, 0.02369, 0, TTV, TTV, 0.243, -0.011, 0.011, , 0, 1, 284.942, 46.5667
HAT-P-13 b, NASA, 0.813, 0.851, 0.889, 0.927, 0, Mass, 1, 1.272, -0.065, 0.065, HAT-P-13 b, 1, 1, 129.883, 47.3521
HAT-P-52 b, EXOP, 0.7894, 0.819, 0.8488, 0.8786, 0, Radial Velocity, Radial Velocity, 1.009, -0.072, 0.072, , 0, 1, 42.7208, 29.0225
Kepler-21 b, EXOP, 0.01059, 0.016, 0.02141, 0.02682, 0, Radial Velocity, Radial Velocity, 0.1462, -0.0013, 0.0017, , 0, 1, 287.363, 38.7139
HAT-P-33 b, NASA, 0.661, 0.762, 0.863, 0.964, 0, Mass, 0, 1.686, -0.045, 0.045, HAT-P-33 b, 1, 1, 113.184, 33.8351
Kepler-11 d, NASA, 0.018, 0.023, 0.026, 0.029, 0, Mass, 1, 0.278, -0.006, 0.005, Kepler-11 d, 1, 1, 297.115, 41.9091
Kepler-5 b, NASA, 2.025, 2.111, 2.178, 2.245, 0, Mass, 0, 1.426, -0.051, 0.036, Kepler-5 b, 1, 1, 299.407, 44.035
Kepler-6 b, NASA, 0.633, 0.668, 0.706, 0.744, 0, Mass, 0, 1.304, -0.033, 0.018, Kepler-6 b, 1, 1, 296.837, 48.24
Kepler-35 b, NASA, 0.107, 0.127, 0.147, 0.167, 0, Mass, 1, 0.728, -0.014, 0.014, Kepler-35 b, 1, 1, 294.497, 46.6898
K2-39 b, NASA, 0.12868, 0.15826, 0.18878, 0.2193, 0, Mass, 0, 0.732, -0.098, 0.098, K2-39 b, 1, 1, 338.368, -9.02277
Kepler-307 c, EXOP, 0.00947, 0.01147, 0.01347, 0.01547, 0, TTV, TTV, 0.196, -0.006, 0.006, , 0, 1, 297.796, 40.4178
Kepler-56 c, NASA, 0.51, 0.57, 0.636, 0.702, 0, Mass, 1, 0.874, -0.041, 0.041, Kepler-56 c, 0, 1, 293.758, 41.8719
Kepler-80 d, EXOP, 0.0196, 0.0212, 0.0234, 0.0256, 0, TTV, TTV, 0.125, -, , KOI-500 d, 0, 1, 296.113, 39.9789
HAT-P-53 b, EXOP, 1.42888, 1.487, 1.54634, 1.60568, 0, Radial Velocity, Radial Velocity, 1.318, -0.091, 0.091, , 0, 1, 21.8708, 38.9681
Kepler-412 b, NASA, 0.922, 0.941, 1.066, 1.191, 0, Mass, 1, 1.341, -0.046, 0.044, Kepler-412 b, 1, 1, 286.11, 43.681
Kepler-18 c, NASA, 0.048, 0.054, 0.06, 0.066, 0, Mass, 1, 0.49, -0.023, 0.023, Kepler-18 c, 1, 1, 298.079, 44.7463
Kepler-10 c, NASA, 0.048, 0.054, 0.06, 0.066, 0, Mass, 1, 0.21, -0.004, 0.008, Kepler-10 c, 1, 1, 285.679, 50.2413
Kepler-12 b, NASA, 0.381, 0.432, 0.485, 0.538, 0, Mass, 0, 1.754, -0.036, 0.031, Kepler-12 b, 1, 1, 286.243, 50.0404
Kepler-36 b, NASA, 0.013, 0.014, 0.015, 0.016, 0, Mass, 1, 0.133, -0.003, 0.003, Kepler-36 b, 0, 1, 291.25, 49.2318
HATS-9 b, NASA, 0.808, 0.837, 0.866, 0.895, 0, Mass, 0, 1.065, -0.098, 0.098, HATS-9 b, 1, 1, 290.81, -20.1663
HAT-P-12 b, NASA, 0.199, 0.211, 0.223, 0.235, 0, Mass, 0, 0.959, -0.021, 0.029, HAT-P-12 b, 1, 1, 209.389, 43.4935
Qatar-2 b, NASA, 2.44, 2.494, 2.548, 2.602, 0, Mass, 0, 1.254, -0.013, 0.013, Qatar-2 b, 1, 1, 207.656, -6.80403
HAT-P-43 b, NASA, 0.602, 0.662, 0.722, 0.782, 0, Mass, 0, 1.281, -0.033, 0.062, HAT-P-43 b, 1, 1, 128.926, 10.2067
EPIC 211391664 b, EXOP, 0.076, 0.101, 0.126, 0.151, 0, Radial Velocity, Radial Velocity, 0.38, -0.018, 0.027, UCAC 508-047859 b, 2MASS 08255719+1130402 b, 0, 1, 126.488, 11.5111
WASP-10 b, NASA, 3.04, 3.15, 3.28, 3.41, 0, Mass, 0, 1.08, -0.02, 0.02, WASP-10 b, 1, 1, 348.993, 31.4629
Kepler-94 b, NASA, 0.03, 0.034, 0.038, 0.042, 0, Mass, 0, 0.313, -0.013, 0.013, Kepler-94 b, 1, 1, 281.195, 47.4971
WASP-157 b, EXOP, 0.4823, 0.576, 0.6697, 0.7634, 0, Radial Velocity, Radial Velocity, 1.045, -0.044, 0.044, , 1, 0, 201.654, -8.3175
Kepler-102 e, NASA, 0.022, 0.028, 0.034, 0.04, 0, Mass, 0, 0.198, -0.006, 0.006, Kepler-102 e, 1, 1, 281.483, 47.208
Kepler-11 b, NASA, 0.003, 0.006, 0.01, 0.014, 0, Mass, 1, 0.161, -0.004, 0.003, Kepler-11 b, 1, 1, 297.115, 41.9091
Kepler-93 b, NASA, 0.01051, 0.01265, 0.01479, 0.01693, 0, Mass, 0, 0.132, -0.002, 0.002, Kepler-93 b, 1, 1, 291.418, 38.6724
Kepler-106 e, NASA, 0.017, 0.035, 0.053, 0.071, 0, Mass, 0, 0.228, -0.029, 0.029, Kepler-106 e, 1, 1, 300.864, 44.3376
Kepler-100 b, NASA, 0.013, 0.023, 0.033, 0.043, 0, Mass, 0, 0.118, -0.004, 0.004, Kepler-100 b, 1, 1, 291.386, 41.9903
WASP-29 b, NASA, 0.224, 0.244, 0.264, 0.284, 0, Mass, 0, 0.792, -0.035, 0.056, WASP-29 b, 1, 1, 357.88, -39.9067
Kepler-106 c, NASA, 0.023, 0.033, 0.043, 0.053, 0, Mass, 0, 0.223, -0.029, 0.029, Kepler-106 c, 1, 1, 300.864, 44.3376
Kepler-131 b, NASA, 0.04, 0.051, 0.062, 0.073, 0, Mass, 0, 0.215, -0.018, 0.018, Kepler-131 b, 1, 1, 288.531, 40.9423
WASP-45 b, NASA, 0.94, 1.002, 1.064, 1.126, 0, Mass, 0, 0.992, -0.038, 0.038, WASP-45 b, 1, 1, 5.2375, -35.9983
Kepler-87 c, NASA, 0.017, 0.02, 0.023, 0.026, 0, Mass, 0, 0.548, -0.026, 0.026, Kepler-87 c, 0, 1, 297.917, 46.9651
CoRoT-3 b, NASA, 20.66, 21.66, 22.66, 23.66, 0, Mass, 0, 1.01, -0.07, 0.07, CoRoT-3 b, 1, 1, 292.055, 0.12182
Kepler-113 b, NASA, 0.024, 0.037, 0.05, 0.063, 0, Mass, 0, 0.162, -0.004, 0.004, Kepler-113 b, 1, 1, 287.998, 50.9443
HIP 116454 b, NASA, 0.033, 0.037, 0.041, 0.045, 0, Mass, 0, 0.226, -0.016, 0.016, HIP 116454 b, 1, 1, 353.955, 0.445516
KELT-1 b, NASA, 26.75, 27.23, 27.73, 28.23, 0, Mass, 0, 1.11, -0.022, 0.032, KELT-1 b, 1, 1, 0.362142, 39.3838
WASP-20 b, NASA, 0.294, 0.311, 0.328, 0.345, 0, Mass, 0, 1.462, -0.059, 0.059, WASP-20 b, 1, 1, 5.16056, -23.9357
TrES-5 b, NASA, 1.722, 1.79, 1.858, 1.926, 0, Mass, 0, 1.194, -0.015, 0.015, TrES-5 b, 1, 1, 305.222, 59.4488
Kepler-79 d, NASA, 0.014, 0.019, 0.0256, 0.0322, 0, Mass, 1, 0.639, -0.014, 0.012, Kepler-79 d, 0, 1, 300.517, 44.3816
WASP-1 b, NASA, 0.802, 0.854, 0.911, 0.968, 0, Mass, 0, 1.483, -0.034, 0.024, WASP-1 b, 1, 1, 5.16698, 31.99
WASP-71 b, NASA, 2.162, 2.242, 2.322, 2.402, 0, Mass, 0, 1.46, -0.13, 0.13, WASP-71 b, 1, 1, 29.2633, 0.758834
HAT-P-50 b, NASA, 1.277, 1.35, 1.423, 1.496, 0, Mass, 0, 1.288, -0.064, 0.064, HAT-P-50 b, 1, 1, 118.063, 12.1394
Kepler-79 e, NASA, 0.0095, 0.013, 0.0168, 0.0206, 0, Mass, 1, 0.311, -0.012, 0.012, Kepler-79 e, 0, 1, 300.517, 44.3816
HD 17156 b, NASA, 3.14, 3.22, 3.3, 3.38, 0, Mass, 0, 1.02, -0.08, 0.08, HD 17156 b, 1, 1, 42.4354, 71.7532
WASP-38 b, NASA, 2.633, 2.691, 2.749, 2.807, 0, Mass, 0, 1.094, -0.028, 0.029, WASP-38 b, 1, 1, 243.96, 10.0326
KELT-7 b, NASA, 1.1, 1.28, 1.46, 1.64, 0, Mass, 0, 1.533, -0.047, 0.046, KELT-7 b, 1, 1, 78.2955, 33.3182
KELT-8 b, NASA, 0.806, 0.867, 0.932, 0.997, 0, Mass, 0, 1.86, -0.16, 0.18, KELT-8 b, 1, 1, 283.306, 24.1274
HAT-P-26 b, NASA, 0.052, 0.059, 0.066, 0.073, 0, Mass, 0, 0.565, -0.032, 0.072, HAT-P-26 b, 1, 1, 213.156, 4.06
HATS-12 b, EXOP, 2.281, 2.4, 2.523, 2.646, 0, Radial Velocity, Radial Velocity, 1.35, -0.17, 0.17, , 0, 1, 289.204, -19.3558
OGLE-TR-132 b, NASA, 1.05, 1.18, 1.32, 1.46, 0, Mass, 0, 1.2, -0.11, 0.15, OGLE-TR-132 b, 1, 1, 162.645, -61.9572
HAT-P-56 b, EXOP, 1.947, 2.2, 2.453, 2.706, 0, Radial Velocity, Radial Velocity, 1.466, -0.04, 0.04, , 0, 1, 101.35, 27.2522
HAT-P-23 b, NASA, 1.95, 2.07, 2.19, 2.31, 0, Mass, 0, 1.224, -0.037, 0.037, HAT-P-23 b, 1, 1, 306.124, 16.7622
CoRoT-22 b, NASA, 0.01, 0.038, 0.082, 0.126, 0, Mass, 0, 0.435, -0.035, 0.015, CoRoT-22 b, 1, 1, 280.667, 6.21914
HD 97658 b, NASA, 0.022, 0.024, 0.027, 0.03, 0, Mass, 0, 0.2, -0.008, 0.009, HD 97658 b, 1, 1, 168.638, 25.7104
Kepler-305 c, NASA, 0.012, 0.019, 0.027, 0.035, 0, Mass, 1, 0.294, -0.029, 0.073, Kepler-305 c, 0, 1, 299.224, 40.3432
KELT-15 b, NASA, 0.69, 0.91, 1.12, 1.33, 0, Mass, 0, 1.443, -0.057, 0.11, KELT-15 b, 0, 1, 117.415, -52.1205
K2-34 b, EXOP, 1.647, 1.78, 1.914, 2.048, 0, Radial Velocity, Radial Velocity, 1.35, -0.067, 0.067, , 0, 1, 127.579, 22.2358
TrES-1 b, NASA, 0.706, 0.752, 0.799, 0.846, 0, Mass, 0, 1.067, -0.021, 0.022, TrES-1 b, 1, 1, 286.041, 36.6326
HAT-P-4 b, NASA, 0.627, 0.671, 0.704, 0.737, 0, Mass, 0, 1.274, -0.06, 0.049, HAT-P-4 b, 1, 1, 229.991, 36.2297
HAT-P-14 b, EXOP, 2.16, 2.2, 2.24, 2.28, 0, , , 1.2, -0.04, 0.04, , 0, 1, 260.117, 38.2422
OGLE-TR-113 b, NASA, 1.1, 1.26, 1.42, 1.58, 0, Mass, 0, 1.093, -0.019, 0.028, OGLE-TR-113 b, 1, 1, 163.102, -61.4468
Kepler-36 c, NASA, 0.024, 0.025, 0.027, 0.029, 0, Mass, 1, 0.328, -0.005, 0.005, Kepler-36 c, 0, 1, 291.25, 49.2318
WASP-13 b, NASA, 0.428, 0.477, 0.521, 0.565, 0, Mass, 0, 1.389, -0.056, 0.045, WASP-13 b, 1, 1, 140.103, 33.8824
WASP-4 b, EXOP, 1.175, 1.237, 1.296, 1.355, 0, , , 1.395, -0.022, 0.022, , 0, 1, 353.563, -42.0614
Kepler-18 b, NASA, 0.011, 0.022, 0.033, 0.044, 0, Mass, 1, 0.178, -0.009, 0.009, Kepler-18 b, 1, 1, 298.079, 44.7463
GJ 3470 b, NASA, 0.038, 0.043, 0.048, 0.053, 0, Mass, 0, 0.346, -0.029, 0.029, GJ 3470 b, 1, 1, 119.774, 15.3915
HAT-P-11 b, NASA, 0.072, 0.081, 0.09, 0.099, 0, Mass, 0, 0.422, -0.014, 0.014, HAT-P-11 b, 1, 1, 297.709, 48.0809
Kepler-7 b, NASA, 0.399, 0.441, 0.484, 0.527, 0, Mass, 0, 1.622, -0.013, 0.013, Kepler-7 b, 1, 1, 288.582, 41.0898
Kepler-277 b, NASA, 0.149, 0.275, 0.406, 0.537, 0, Mass, 1, 0.261, -0.056, 0.065, Kepler-277 b, 0, 1, 286.583, 39.0772
CoRoT-8 b, NASA, 0.19, 0.22, 0.25, 0.28, 0, Mass, 0, 0.57, -0.02, 0.02, CoRoT-8 b, 1, 1, 291.589, 1.42645
Kepler-75 b, NASA, 9.7, 10.1, 10.5, 10.9, 0, Mass, 0, 1.05, -0.03, 0.03, Kepler-75 b, 1, 1, 291.138, 36.5774
Kepler-44 b, NASA, 0.9, 1., 1.1, 1.2, 0, Mass, 0, 1.09, -0.07, 0.07, Kepler-44 b, 1, 1, 300.102, 45.7621
WASP-74 b, EXOP, 0.908, 0.97, 1.032, 1.094, 0, Radial Velocity, Radial Velocity, 1.56, -0.06, 0.06, , 0, 1, 304.542, -1.07583
WASP-50 b, NASA, 1.382, 1.468, 1.559, 1.65, 0, Mass, 0, 1.153, -0.048, 0.048, WASP-50 b, 1, 1, 43.6881, -10.8981
Kepler-350 d, NASA, 0.032, 0.047, 0.064, 0.081, 0, Mass, 1, 0.25, -0.048, 0.114, Kepler-350 d, 0, 1, 285.42, 39.7061
XO-1 b, NASA, 0.84, 0.92, 1., 1.08, 0, Mass, 0, 1.21, -0.03, 0.03, XO-1 b, 1, 1, 240.549, 28.1696
Kepler-8 b, NASA, 0.47, 0.59, 0.72, 0.85, 0, Mass, 0, 1.416, -0.062, 0.053, Kepler-8 b, 1, 1, 281.288, 42.4511
Kepler-79 c, NASA, 0.0118, 0.019, 0.025, 0.031, 0, Mass, 1, 0.332, -0.007, 0.007, Kepler-79 c, 0, 1, 300.517, 44.3816
WASP-123 b, EXOP, 0.869, 0.92, 0.971, 1.022, 0, Radial Velocity, Radial Velocity, 1.327, -0.074, 0.074, , 0, 1, 289.479, -32.86
KELT-2A b, NASA, 1.445, 1.522, 1.6, 1.678, 0, Mass, 0, 1.286, -0.047, 0.065, KELT-2 A b, 1, 1, 92.6639, 30.9571
Kepler-76 b, NASA, 1.66, 2.01, 2.38, 2.75, 0, Mass, 0, 1.36, -0.12, 0.12, Kepler-76 b, 1, 1, 294.192, 39.619
GU Psc b, NASA, 9.6, 11.3, 13., 14.7, 0, Mass, 0, 1.265, -0.115, 0.115, GU Psc b, 0, 0, 18.146, 17.0655
WASP-60 b, NASA, 0.48, 0.514, 0.548, 0.582, 0, Mass, 0, 0.86, -0.12, 0.12, WASP-60 b, 1, 1, 356.667, 31.1559
Qatar-1 b, EXOP, 1.28, 1.33, 1.38, 1.43, 0, , , 1.18, -0.09, 0.09, , 0, 1, 303.383, 65.1619
Kepler-433 b, NASA, 2.3, 2.82, 3.34, 3.86, 0, Mass, 0, 1.45, -0.16, 0.16, Kepler-433 b, 1, 1, 297.594, 40.9773
WASP-80 b, EXOP, 0.515, 0.554, 0.584, 0.614, 0, , , 0.952, -0.027, 0.026, , 0, 1, 303.167, -2.1456
HD 149026 b, EXOP, 0.3456, 0.357, 0.3705, 0.384, 0, Radial Velocity, Radial Velocity, 0.718, -0.065, 0.065, , 0, 1, 247.621, 38.3472
GJ 1214 b, NASA, 0.017, 0.0197, 0.0224, 0.0251, 0, Mass, 0, 0.254, -0.018, 0.018, GJ 1214 b, 1, 1, 258.829, 4.96392
Kepler-105 c, EXOP, 0.011, 0.014, 0.017, 0.02, 0, TTV, TTV, 0.117, -0.006, 0.006, , 0, 1, 287.887, 46.2762
Kepler-29 c, EXOP, 0.0089, 0.013, 0.0171, 0.0212, 0, TTV, TTV, 0.28, -0.018, 0.018, , 0, 1, 298.35, 47.4911
55 Cnc e, NASA, 0.02444, 0.02542, 0.0264, 0.02738, 0, Mass, 0, 0.17, -0.007, 0.007, 55 Cnc e, 1, 1, 133.149, 28.3308
WASP-36 b, NASA, 2.291, 2.361, 2.431, 2.501, 0, Mass, 0, 1.327, -0.021, 0.021, WASP-36 b, 1, 1, 131.58, -8.02695
HAT-P-7 b, NASA, 1.662, 1.682, 1.703, 1.724, 0, Mass, 0, 1.491, -0.061, 0.061, HAT-P-7 b, 1, 1, 292.247, 47.9695
OGLE2-TR-L9 b, NASA, 3., 4.5, 6., 7.5, 0, Mass, 0, 1.61, -0.04, 0.04, OGLE2-TR-L9 b, 1, 1, 166.98, -61.1463
WASP-5 b, NASA, 1.48, 1.58, 1.71, 1.84, 0, Mass, 0, 1.087, -0.071, 0.068, WASP-5 b, 1, 1, 359.349, -41.2771
WASP-6 b, NASA, 0.458, 0.485, 0.512, 0.539, 0, Mass, 0, 1.23, -0.035, 0.035, WASP-6 b, 1, 1, 348.157, -22.6739
HAT-P-2 b, NASA, 8.85, 9.09, 9.33, 9.57, 0, Mass, 0, 1.157, -0.062, 0.073, HAT-P-2 b, 1, 1, 245.151, 41.0481
XO-2N b, EXOP, 0.6, 0.62, 0.64, 0.66, 0, , , 0.973, -0.03, 0.03, , 0, 1, 117.029, 50.2258
Kepler-277 c, NASA, 0.153, 0.202, 0.259, 0.316, 0, Mass, 1, 0.3, -0.064, 0.074, Kepler-277 c, 0, 1, 286.583, 39.0772
KELT-3 b, NASA, 1.413, 1.477, 1.543, 1.609, 0, Mass, 0, 1.345, -0.072, 0.072, KELT-3 b, 1, 1, 148.643, 40.3881
WASP-19 b, EXOP, 1.074, 1.114, 1.154, 1.194, 0, , , 1.395, -0.025, 0.025, , 0, 1, 148.417, -45.6592
WASP-120 b, EXOP, 4.792, 5.06, 5.329, 5.598, 0, Radial Velocity, Radial Velocity, 1.515, -0.083, 0.083, , 0, 1, 62.6167, -45.8983
WASP-12 b, EXOP, 1.305, 1.404, 1.503, 1.602, 0, , , 1.736, -0.092, 0.092, , 0, 1, 97.6375, 29.6722
2M 2140+16 b, EXOP, 0., 20., 100., 180., 1, , , 0.92, -0.39, 0.39, , 0, 0, 325.121, 16.4217
CoRoT-2 b, NASA, 3.25, 3.47, 3.69, 3.91, 0, Mass, 0, 1.466, -0.044, 0.042, CoRoT-2 b, 1, 1, 291.777, 1.38371
TrES-2 b, EXOP, 1.201, 1.253, 1.305, 1.357, 0, , , 1.189, -0.025, 0.025, , 0, 1, 286.808, 49.3164
Kepler-11 f, NASA, 0.003, 0.006, 0.009, 0.012, 0, Mass, 1, 0.222, -0.006, 0.004, Kepler-11 f, 1, 1, 297.115, 41.9091
OGLE-TR-182 b, NASA, 0.86, 1.01, 1.16, 1.31, 0, Mass, 0, 1.13, -0.08, 0.24, OGLE-TR-182 b, 1, 1, 167.328, -61.0953
WASP-56 b, NASA, 0.536, 0.571, 0.605, 0.639, 0, Mass, 0, 1.092, -0.033, 0.035, WASP-56 b, 1, 1, 183.366, 23.0557
WASP-42 b, NASA, 0.499, 0.527, 0.555, 0.583, 0, Mass, 0, 1.122, -0.039, 0.039, WASP-42 b, 1, 1, 192.982, -42.0736
Kepler-406 c, NASA, 0.003, 0.009, 0.015, 0.021, 0, Mass, 0, 0.076, -0.003, 0.003, Kepler-406 c, 1, 1, 291.848, 44.9682
WASP-47 b, EXOP, 1.07, 1.13, 1.1901, 1.2502, 0, Radial Velocity, Radial Velocity, 1.134, -0.039, 0.039, , 0, 1, 331.204, -12.0189
Kepler-396 c, NASA, 0.052, 0.056, 0.065, 0.074, 0, Mass, 1, 0.473, -0.088, 0.174, Kepler-396 c, 0, 1, 296.133, 48.9774
WASP-72 b, NASA, 1.4901, 1.5461, 1.6051, 1.6641, 0, Mass, 0, 1.27, -0.2, 0.2, WASP-72 b, 1, 1, 41.04, -30.169
WASP-11-HAT-P-10 b, NASA, 0.469, 0.487, 0.505, 0.523, 0, Mass, 0, 1.005, -0.027, 0.032, WASP-11 b, 1, 1, 47.369, 30.6736
WASP-64 b, NASA, 1.203, 1.271, 1.339, 1.407, 0, Mass, 0, 1.271, -0.039, 0.039, WASP-64 b, 1, 1, 101.115, -32.8584
WASP-54 b, NASA, 0.612, 0.636, 0.661, 0.686, 0, Mass, 0, 1.653, -0.083, 0.09, WASP-54 b, 1, 1, 205.454, -0.128076
Kepler-92 c, NASA, 0.013, 0.019, 0.025, 0.031, 0, Mass, 0, 0.232, -0.007, 0.007, Kepler-92 c, 0, 1, 289.086, 41.5629
Kepler-282 d, NASA, 0.078, 0.192, 0.305, 0.418, 0, Mass, 1, 0.219, -0.018, 0.089, Kepler-282 d, 0, 1, 284.677, 44.7977
Kepler-145 c, NASA, 0.198, 0.25, 0.302, 0.354, 0, Mass, 1, 0.385, -0.011, 0.011, Kepler-145 c, 0, 1, 291.388, 44.5291
Kepler-92 b, NASA, 0.158, 0.202, 0.246, 0.29, 0, Mass, 0, 0.313, -0.009, 0.009, Kepler-92 b, 0, 1, 289.086, 41.5629
HAT-P-27-WASP-40 b, NASA, 0.59, 0.62, 0.65, 0.68, 0, Mass, 0, 1.02, -0.06, 0.07, HAT-P-27 b, 1, 1, 222.767, 5.94737
OGLE-TR-056 b, NASA, 1.22, 1.39, 1.57, 1.75, 0, Mass, 0, 1.363, -0.09, 0.092, OGLE-TR-056 b, 1, 1, 269.148, -29.5392
HAT-P-42 b, NASA, 0.961, 1.044, 1.127, 1.21, 0, Mass, 0, 1.28, -0.153, 0.153, HAT-P-42 b, 1, 1, 135.344, 6.09723
Kepler-4 b, NASA, 0.065, 0.077, 0.089, 0.101, 0, Mass, 0, 0.357, -0.019, 0.019, Kepler-4 b, 1, 1, 285.615, 50.1358
HAT-P-18 b, NASA, 0.184, 0.197, 0.21, 0.223, 0, Mass, 0, 0.995, -0.052, 0.052, HAT-P-18 b, 1, 1, 256.346, 33.0125
Kepler-350 c, NASA, 0.009, 0.019, 0.029, 0.039, 0, Mass, 1, 0.277, -0.054, 0.127, Kepler-350 c, 0, 1, 285.42, 39.7061
WASP-2 b, NASA, 0.822, 0.915, 1.005, 1.095, 0, Mass, 0, 1.071, -0.083, 0.08, WASP-2 b, 1, 1, 307.726, 6.42954
Kepler-396 b, NASA, 0.22, 0.238, 0.275, 0.312, 0, Mass, 1, 0.312, -0.058, 0.114, Kepler-396 b, 0, 1, 296.133, 48.9774
Kepler-145 b, NASA, 0.081, 0.117, 0.153, 0.189, 0, Mass, 1, 0.236, -0.007, 0.007, Kepler-145 b, 0, 1, 291.388, 44.5291
K2-30 b, NASA, 0.552, 0.579, 0.607, 0.635, 0, Mass, 0, 1.039, -0.051, 0.05, K2-30 b, 1, 1, 52.342, 22.2994
Kepler-305 b, NASA, 0.027, 0.033, 0.041, 0.049, 0, Mass, 1, 0.321, -0.032, 0.08, Kepler-305 b, 0, 1, 299.224, 40.3432
Kepler-74 b, NASA, 0.51, 0.63, 0.75, 0.87, 0, Mass, 0, 0.96, -0.02, 0.02, Kepler-74 b, 1, 1, 293.093, 41.3555
WASP-48 b, NASA, 0.822, 0.907, 0.992, 1.077, 0, Mass, 0, 1.396, -0.051, 0.051, WASP-48 b, 1, 1, 291.162, 55.4732
Kepler-282 e, NASA, 0.124, 0.177, 0.228, 0.279, 0, Mass, 1, 0.277, -0.022, 0.112, Kepler-282 e, 0, 1, 284.677, 44.7977
WASP-55 b, NASA, 0.588, 0.627, 0.665, 0.703, 0, Mass, 0, 1.335, -0.022, 0.032, WASP-55 b, 1, 1, 203.758, -17.5035
WASP-122 b, EXOP, 1.32603, 1.401, 1.47618, 1.55136, 0, Radial Velocity, Radial Velocity, 1.792, -0.069, 0.069, KELT-14 b, 0, 1, 108.3, -42.4097
XO-4 b, NASA, 1.7, 1.78, 1.86, 1.94, 0, Mass, 0, 1.33, -0.05, 0.05, XO-4 b, 1, 1, 110.388, 58.2681
XO-5 b, NASA, 1.16, 1.19, 1.22, 1.25, 0, Mass, 0, 1.14, -0.03, 0.03, XO-5 b, 1, 1, 116.717, 39.0946
OGLE-TR-10 b, NASA, 0.48, 0.62, 0.76, 0.9, 0, Mass, 0, 1.25, -0.12, 0.14, OGLE-TR-10 b, 1, 1, 267.868, -29.8764
Kepler-91 b, NASA, 0.64, 0.81, 0.99, 1.17, 0, Mass, 0, 1.367, -0.06, 0.069, Kepler-91 b, 0, 1, 285.673, 44.1167
WASP-98 b, NASA, 0.842, 0.922, 1.002, 1.082, 0, Mass, 0, 1.144, -0.034, 0.034, WASP-98 b, 1, 1, 58.4288, -34.3282
WASP-46 b, NASA, 1.78, 1.91, 2.04, 2.17, 0, Mass, 0, 1.174, -0.037, 0.037, WASP-46 b, 1, 1, 318.737, -55.8718
Kepler-63 b, EXOP, 0.26, 0.34, 0.42, 0.5, 0, Radial Velocity, Radial Velocity, 1.09, -0.03, 0.03, , 0, 1, 289.433, 49.4733
Kepler-279 d, NASA, 0.104, 0.118, 0.135, 0.152, 0, Mass, 1, 0.277, -0.027, 0.111, Kepler-279 d, 0, 1, 287.391, 42.1948
Kepler-279 c, NASA, 0.136, 0.155, 0.178, 0.201, 0, Mass, 1, 0.384, -0.037, 0.153, Kepler-279 c, 0, 1, 287.391, 42.1948
Kepler-39 b, NASA, 18.8, 20.1, 21.4, 22.7, 0, Mass, 0, 1.24, -0.1, 0.09, Kepler-39 b, 1, 1, 296.96, 46.0343
Kepler-177 b, NASA, 0.005, 0.006, 0.008, 0.01, 0, Mass, 1, 0.259, -0.027, 0.136, Kepler-177 b, 0, 1, 286.047, 45.0532
HAT-P-44 b, NASA, 0.323, 0.352, 0.381, 0.41, 0, Mass, 0, 1.242, -0.051, 0.106, HAT-P-44 b, 1, 1, 213.144, 47.0147
Kepler-78 b, NASA, 0.005, 0.006, 0.007, 0.008, 0, Mass, 0, 0.105, -0.008, 0.014, Kepler-78 b, 1, 1, 293.742, 44.4483
HAT-P-8 b, NASA, 1.36, 1.52, 1.7, 1.88, 0, Mass, 0, 1.5, -0.06, 0.08, HAT-P-8 b, 1, 1, 343.041, 35.4471
Kepler-41 b, EXOP, 0.4, 0.49, 0.58, 0.67, 0, , , 0.841, -0.032, 0.032, KOI-196 b, 0, 1, 294.513, 45.9817
Kepler-20 b, EXOP, 0.02597, 0.0305, 0.03494, 0.03938, 0, Radial Velocity, Radial Velocity, 0.1667, -0.003, 0.0059, , 0, 1, 287.7, 42.3386
Kepler-276 c, NASA, 0.041, 0.052, 0.066, 0.08, 0, Mass, 1, 0.259, -0.025, 0.113, Kepler-276 c, 0, 1, 293.568, 39.0363
Kepler-276 d, NASA, 0.037, 0.051, 0.067, 0.083, 0, Mass, 1, 0.25, -0.024, 0.11, Kepler-276 d, 0, 1, 293.568, 39.0363
HAT-P-9 b, NASA, 0.69, 0.78, 0.87, 0.96, 0, Mass, 0, 1.4, -0.06, 0.06, HAT-P-9 b, 1, 1, 110.169, 37.1407
WASP-43 b, EXOP, 1.9986, 2.052, 2.10547, 2.15894, 0, Radial Velocity, Radial Velocity, 1.036, -0.019, 0.019, , 0, 1, 154.908, -9.80639
WASP-3 b, NASA, 1.62, 1.76, 1.84, 1.92, 0, Mass, 0, 1.29, -0.07, 0.05, WASP-3 b, 1, 1, 278.632, 35.6615
Kepler-238 e, NASA, 0.317, 0.534, 0.76, 0.986, 0, Mass, 1, 0.5, -0.041, 0.211, Kepler-238 e, 0, 1, 287.897, 40.6378
Kepler-177 c, NASA, 0.014, 0.024, 0.035, 0.046, 0, Mass, 1, 0.633, -0.064, 0.331, Kepler-177 c, 0, 1, 286.047, 45.0532
WASP-59 b, NASA, 0.818, 0.863, 0.908, 0.953, 0, Mass, 0, 0.775, -0.068, 0.068, WASP-59 b, 1, 1, 349.623, 24.8893
Kepler-328 c, NASA, 0.084, 0.124, 0.167, 0.21, 0, Mass, 1, 0.482, -0.048, 0.2, Kepler-328 c, 0, 1, 295.809, 40.0085
Kepler-11 e, EXOP, 0.0234, 0.03, 0.0347, 0.0394, 0, , , 0.374, -0.008, 0.006, , 0, 1, 297.117, 41.9092
Kepler-20 c, NASA, 0.039, 0.051, 0.061, 0.071, 0, Mass, 0, 0.274, -0.028, 0.018, Kepler-20 c, 1, 1, 287.698, 42.3387
Kepler-328 b, NASA, 0.051, 0.09, 0.131, 0.172, 0, Mass, 1, 0.205, -0.021, 0.086, Kepler-328 b, 0, 1, 295.809, 40.0085
WASP-57 b, NASA, 0.582, 0.644, 0.706, 0.768, 0, Mass, 0, 1.05, -0.053, 0.053, WASP-57 b, 1, 1, 223.82, -2.05767
Kepler-114 c, XIEII, 0.0069, 0.0088, 0.010, 0.1425, 0, , 1, 0.143, -0.0044, 0.0044, , 0, 1, 294.121, 48.3494
Kepler-114 d, XIEII, 0.007, 0.012, 0.017, 0.071, 0, Mass, 1, 0.226, -0.025, 0.025, Kepler-114 d, 0, 1, 294.121, 48.3495
Kepler-435 b, NASA, 0.69, 0.84, 0.99, 1.14, 0, Mass, 0, 1.99, -0.18, 0.18, Kepler-435 b, 1, 1, 292.287, 43.1973
OGLE-TR-211 b, NASA, 0.83, 1.03, 1.23, 1.43, 0, Mass, 0, 1.36, -0.09, 0.18, OGLE-TR-211 b, 1, 1, 160.06, -62.4556
HN Peg b, NASA, 12.5707, 21.9987, 31.4267, 40.8548, 0, Mass, 0, 1.051, -0.058, 0.136, HN Peg b, 0, 0, 326.131, 14.7719
Kepler-68 b, NASA, 0.018, 0.026, 0.033, 0.04, 0, Mass, 0, 0.206, -0.008, 0.005, Kepler-68 b, 1, 1, 291.032, 49.0403
Kepler-10 b, NASA, 0.0099, 0.0145, 0.0185, 0.0225, 0, Mass, 0, 0.132, -0.003, 0.004, Kepler-10 b, 1, 1, 285.679, 50.2413
Kepler-13 A b, EXOP, 5.1, 6.6, 8.1, 9.6, 0, Radial Velocity, Radial Velocity, 1.406, -0.038, 0.038, KOI-13 b, Kepler-13 b, KOI-13.01, 0, 1, 286.971, 46.8683
CoRoT-7 b, NASA, 0.015, 0.018, 0.021, 0.024, 0, Mass, 0, 0.141, -0.006, 0.006, CoRoT-7 b, 1, 1, 100.956, -1.06303
WASP-78 b, NASA, 0.81, 0.89, 0.97, 1.05, 0, Mass, 0, 1.7, -0.11, 0.11, WASP-78 b, 1, 1, 63.7562, -22.1164
Kepler-102 d, NASA, 0.006, 0.012, 0.018, 0.024, 0, Mass, 0, 0.105, -0.004, 0.004, Kepler-102 d, 1, 1, 281.483, 47.208
Kepler-238 f, NASA, 0.034, 0.042, 0.051, 0.06, 0, Mass, 1, 0.178, -0.015, 0.076, Kepler-238 f, 0, 1, 287.897, 40.6378
Kepler-9 c, NASA, 0.158, 0.171, 0.184, 0.197, 0, Mass, 1, 0.823, -0.067, 0.067, Kepler-9 c, 1, 1, 285.574, 38.4009
WASP-47 d, EXOP, 0.016, 0.027, 0.039, 0.051, 0, TTV, TTV, 0.32, -0.012, 0.012, , 0, 0, 331.204, -12.0189
Kepler-9 b, NASA, 0.239, 0.252, 0.265, 0.278, 0, Mass, 1, 0.842, -0.069, 0.069, Kepler-9 b, 1, 1, 285.574, 38.4009
Kepler-26 b, EXOP, 0.0084, 0.00875, 0.0091, 0.00945, 0, TTV, TTV, 0.248, -0.0098, 0.0098, , 0, 1, 284.942, 46.5667
Kepler-138 c, NASA, 0.00268, 0.0062, 0.01222, 0.01824, 0, Mass, 1, 0.107, -0.006, 0.006, Kepler-138 c, 0, 1, 290.382, 43.293
WASP-33 b, EXOP, 2., 2.1, 2.2, 2.3, 0, , , 1.603, -0.014, 0.014, , 0, 1, 36.7125, 37.5506
Kepler-20 d, EXOP, 0.02008, 0.03168, 0.04418, 0.05668, 0, Radial Velocity, Radial Velocity, 0.2448, -0.0049, 0.0065, , 0, 1, 287.7, 42.3386
Kepler-89 d, NASA, 0.299, 0.334, 0.369, 0.404, 0, Mass, 1, 1.005, -0.095, 0.095, KOI-94 d, 1, 1, 297.333, 41.8911
Kepler-68 c, NASA, 0.004, 0.015, 0.023, 0.031, 0, Mass, 0, 0.085, -0.004, 0.003, Kepler-68 c, 1, 1, 291.032, 49.0403
Kepler-138 d, NASA, 0.00079, 0.00201, 0.00413, 0.00625, 0, Mass, 1, 0.108, -0.007, 0.007, Kepler-138 d, 0, 1, 290.382, 43.293
Kepler-89 e, NASA, 0.022, 0.11, 0.167, 0.224, 0, Mass, 1, 0.585, -0.055, 0.055, KOI-94 e, 1, 1, 297.333, 41.8911
Ross 458 (AB) c, EXOP, 6.8, 11.3, 15.8, 20.3, 0, , , 1.07, -0.07, 0.07, HIP 63510C, WISEPC J130041.65+122114.6 , Ross 458C, 0, 0, 195.196, 12.3758
TrES-4 b, EXOP, 0.847, 0.917, 0.987, 1.057, 0, , , 1.706, -0.056, 0.056, , 0, 1, 268.304, 37.2117
Kepler-23 c, EXOP, 0.156, 0.189, 0.225, 0.261, 0, , , 0.278, -0.0089, 0.0089, , 0, 1, 294.217, 49.4792
Kepler-23 b, EXOP, 0.0387, 0.0478, 0.0578, 0.0678, 0, , , 0.1511, -0.0068, 0.0068, , 0, 1, 294.217, 49.4792
Kepler-289 c, NASA, 0.01, 0.013, 0.016, 0.019, 0, Mass, 1, 0.239, -0.015, 0.015, Kepler-289 d, 0, 1, 297.465, 42.8829
Kepler-289 d, NASA, 0.37, 0.42, 0.47, 0.52, 0, Mass, 1, 1.034, -0.017, 0.017, Kepler-289 c, 0, 1, 297.465, 42.8829
Kepler-25 c, EXOP, 0.037, 0.045, 0.053, 0.061, 0, , , 0.4598, -0.0054, 0.0054, , 0, 1, 286.638, 39.4878
Kepler-48 c, EXOP, 0.03877, 0.04597, 0.05317, 0.06037, 0, , , 0.242, -0.012, 0.012, , 0, 1, 299.138, 40.9489
Kepler-25 b, EXOP, 0.0211, 0.028, 0.0356, 0.0432, 0, , , 0.2411, -0.0033, 0.0033, , 0, 1, 286.638, 39.4878
Kepler-48 b, EXOP, 0.0058, 0.0124, 0.019, 0.0256, 0, , , 0.168, -0.009, 0.009, , 0, 1, 299.138, 40.9489
Kepler-70 b, NASA, , 0.0014, , , 0, Mass, 0, 0.068, , , KOI-55 b, 0, 0, 296.356, 41.0928
